Tandem: Serving Hybrid Linear-Attention GUI Agents on Mobile NPUs

Smartphone GUI agents complete tasks in mobile apps by repeatedly reading the screen and asking a model for the next action. Mobile neural processing units (NPUs) enable local execution, keeping screen contents on the phone, but model latency accumulates with every action. Hybrid linear attention models reduce memory requirements, yet reusing their recurrent state requires checkpoints at the appropriate input positions. Agent requests retain instructions but rewrite recent history, so checkpoint policies designed for chat continuation can miss reusable prefixes. Retaining rollback states for speculative decoding can also move prompt processing off the NPU's matrix unit, adding overhead that outweighs decoding savings on short action outputs. A loaded model can further hold the NPU awake between tasks. We present Tandem, a runtime for hybrid GUI agents on mobile NPUs. Tandem saves recurrent state where consecutive prompts diverge, allowing later requests to reuse previously processed context. It keeps most prefill on the matrix unit and produces rollback states through a short per-token tail. Its verification kernel reads each weight block once for all proposed tokens. Between request bursts, Tandem releases NPU power votes without unloading the model. We implement Tandem in llama.cpp and evaluate it on recorded agent interactions across two Snapdragon generations. On a Snapdragon 8 Elite, Tandem reduces per-step latency by 30% for text-based screen descriptions and 16% for screenshots relative to llama.cpp's fastest NPU configuration, reduces energy per text step by 33%, and lowers standby power with the model loaded from 0.76 to 0.22 W.

==> figures/data/reuse.dat <==
# generated by figures/src/make_figdata.py; one row per request of the 61-prompt sequence
# i set(0=zh21,1=episodes) first(1=episode start) T L today_meas div_sim fa_meas fa_bound_sim
i set first T L today div fa bound
1 0 1 701 0 701 701 697 701
2 0 0 634 326 449 449 302 308
3 0 0 636 309 451 451 322 327
4 0 0 694 309 509 385 376 385
5 0 0 702 309 517 393 383 393
6 0 0 484 324 299 175 154 160
7 0 0 605 309 420 296 270 296
8 0 0 623 309 438 314 308 314
9 0 0 404 319 219 95 79 85
10 0 0 628 309 443 319 311 319
11 0 0 468 309 283 159 152 159
12 0 0 889 309 704 580 609 580
13 0 0 485 309 300 176 169 176
14 0 0 938 309 753 629 618 629
15 0 0 1165 309 980 856 854 856
16 0 0 576 309 391 267 254 267
17 0 0 430 310 245 121 112 120
18 0 0 651 309 466 342 315 342
19 0 0 664 309 479 355 349 355
20 0 0 695 311 510 386 365 384
21 0 0 538 309 353 229 218 229
22 1 1 733 309 548 424 413 424
23 1 0 520 338 303 211 174 182
24 1 0 505 388 288 196 109 117
25 1 0 443 402 226 55 37 41
26 1 1 714 310 497 405 397 404
27 1 0 667 345 450 358 315 322
28 1 0 555 382 338 210 166 173
29 1 0 445 404 228 63 37 41
30 1 0 452 370 235 107 78 82
31 1 1 720 309 503 411 403 411
32 1 0 1193 338 976 884 843 855
33 1 0 424 383 207 115 37 41
34 1 0 789 397 572 406 388 392
35 1 0 600 372 327 291 212 228
36 1 0 509 372 236 137 127 137
37 1 0 558 372 285 186 175 186
38 1 0 1356 372 1083 984 972 984
39 1 0 439 372 166 67 63 67
40 1 0 1480 372 1207 1108 1094 1108
41 1 0 1378 372 1105 1006 1013 1006
42 1 0 1142 372 869 770 770 770
43 1 0 1365 372 1092 993 984 993
44 1 0 1153 372 880 781 779 781
45 1 0 1157 372 884 785 783 785
46 1 0 1162 372 889 790 788 790
47 1 0 1162 1162 4 4 1 1
48 1 0 1162 1162 4 4 1 1
49 1 0 1490 410 1217 1118 1066 1080
50 1 1 705 309 432 396 390 396
51 1 0 1186 326 913 877 852 860
52 1 0 412 371 139 103 37 41
53 1 0 543 360 270 234 176 183
54 1 0 1107 360 834 747 749 747
55 1 0 1187 360 914 827 812 827
56 1 0 424 360 151 64 60 64
57 1 0 1115 360 842 755 731 755
58 1 0 1115 364 842 755 727 751
59 1 0 1114 360 841 754 730 754
60 1 1 711 312 438 402 392 399
61 1 0 1137 329 864 828 801 808

